CNN-Based Equalization for Communications: Achieving Gigabit Throughput with a Flexible FPGA Hardware Architecture

To satisfy the growing throughput demand of data-intensive applications, the performance of optical communication systems increased dramatically in recent years. With higher throughput, more advanced equalizers are crucial, to compensate for impairments caused by inter-symbol interference (ISI). The latest research shows that artificial neural network (ANN)-based equalizers are promising candidates to replace traditional algorithms for high-throughput communications. On the other hand, not only throughput but also flexibility is a main objective of beyond-5G and 6G communication systems. A platform that is able to satisfy the strict throughput and flexibility requirements of modern communication systems are field programmable gate arrays (FPGAs). Thus, in this work, we present a high-performance FPGA implementation of an ANN-based equalizer, which meets the throughput requirements of modern optical communication systems. Further, our architecture is highly flexible since it includes a variable degree of parallelism (DOP) and therefore can also be applied to low-cost or low-power applications which is demonstrated for a magnetic recording channel. The implementation is based on a cross-layer design approach featuring optimizations from the algorithm down to the hardware architecture, including a detailed quantization analysis. Moreover, we present a framework to reduce the latency of the ANN-based equalizer under given throughput constraints. As a result, the bit error ratio (BER) of our equalizer for the optical fiber channel is around four times lower than that of a conventional one, while the corresponding FPGA implementation achieves a throughput of more than 40 GBd, outperforming a high-performance graphics processing unit (GPU) by three orders of magnitude for a similar batch size.

==> data/AGX_PyTorch_measurements.txt <==
symbols	throughput	latency  power
400	4.11E-04	1.47001	0.78
800	8.35E-04	1.58002	0.78
1600	1.66E-03	1.37004	0.79
3200	3.31E-03	1.25008	0.78
6400	6.64E-03	1.63016	0.86
12800	1.10E-02	2.19032	0.9
25600	1.50E-02	1.96064	0.86
51200	2.55E-02	2.28128  0.95
102400	4.58E-02	2.74256	0.81
204800	8.09E-02	2.73512	0.84
409600	1.63E-01	2.65024	0.79
819200	2.51E-01	2.76048	1.05
1638400	3.37E-01	2.92096	1.13
3276800	4.18E-01	2.46192	2.63
6553600	4.67E-01	2.59384	8.31
13107200	4.74E-01	3.29768	12.58
26214400	4.21E-01	3.79536	10.85



==> data/AGX_TRT_measurements.txt <==
symbols	throughput	latency  power
400 0.002399    0.3432  0.51
1000    0.006133    0.3523  0.54
2000    0.012216    0.3693  0.55
4000    0.0243  0.3501  0.51
8000	0.0495	0.3307	0.52
16000	0.126298	0.3204	0.51
32000	0.217191	0.3208	0.52
64000	0.286762	0.4616	0.53
128000	0.386558	0.6943	0.47
256000	0.479214	0.9064	0.52
512000	0.673316	0.9028	0.4
1024000	0.7545	0.9533	0.5
2048000	0.9111	1.2414	0.73
4096000	0.93	1.3524	1.93
8192000	1.14	1.6148	4.15
16384000	1.7112	2.5496	9.87


==> data/DSE/all_points_no_bias.txt <==
multi_outs	depth	kernel_size	channels	MAC	BER
1	3	9	3	121.5	0.320873568
1	3	9	4	198	0.315925439
1	3	9	5	292.5	0.325126191
1	3	15	3	202.5	0.002681969
1	3	15	4	330	0.002493005
1	3	15	5	487.5	0.001569731
1	3	21	3	283.5	0.001018092
1	3	21	4	462	0.000320033
1	3	21	5	682.5	0.000386255
1	4	9	3	202.5	0.272324264
1	4	9	4	342	0.262106399
1	4	9	5	517.5	0.244672393
1	4	15	3	337.5	0.000870248
1	4	15	4	570	0.000767273
1	4	15	5	862.5	0.000265479
1	4	21	3	472.5	0.000321872
1	4	21	4	798	0.000210948
1	4	21	5	1207.5	9.73356E-05
1	5	9	3	283.5	0.003560064
1	5	9	4	486	0.003470565
1	5	9	5	742.5	0.002101565
1	5	15	3	472.5	0.000283204
1	5	15	4	810	7.83433E-05
1	5	15	5	1237.5	9.93304E-05
1	5	21	3	661.5	7.7389E-05
1	5	21	4	1134	6.24E-05
1	5	21	5	1732.5	4.36E-05
2	3	9	3	67.5	0.003510306
2	3	9	4	108	0.001900864
2	3	9	5	157.5	0.002112807
2	3	15	3	112.5	0.000169529
2	3	15	4	180	0.000266958
2	3	15	5	262.5	0.000130664
2	3	21	3	157.5	0.000111033
2	3	21	4	252	6.14669E-05
2	3	21	5	367.5	5.13E-05
2	4	9	3	108	0.003488788
2	4	9	4	180	0.000703721
2	4	9	5	270	0.001133562
2	4	15	3	180	0.000257417
2	4	15	4	300	0.000152336
2	4	15	5	450	7.53306E-05
2	4	21	3	252	1.89869E-05
2	4	21	4	420	1.43E-05
2	4	21	5	630	1.25E-05
2	5	9	3	148.5	0.000537527
2	5	9	4	252	0.000133611
2	5	9	5	382.5	0.000131648
2	5	15	3	247.5	1.23E-05
2	5	15	4	420	1.23E-05
2	5	15	5	637.5	1.25E-05
2	5	21	3	346.5	3.34026E-05
2	5	21	4	588	2.30E-05
2	5	21	5	892.5	1.79E-05
4	3	9	3	40.5	0.002275076
4	3	9	4	63	0.00083585
4	3	9	5	90	0.000185885
4	3	15	3	67.5	8.9434E-05
4	3	15	4	105	6.36E-05
4	3	15	5	150	6.23E-05
4	3	21	3	94.5	1.60908E-05
4	3	21	4	147	7.34065E-05
4	3	21	5	210	5.23E-05
4	4	9	3	60.75	0.000330656
4	4	9	4	99	0.000310981
4	4	9	5	146.25	0.000283199
4	4	15	3	101.25	7.94695E-05
4	4	15	4	165	0.000116058
4	4	15	5	243.75	6.23E-05
4	4	21	3	141.75	5.23E-05
4	4	21	4	231	2.57241E-05
4	4	21	5	341.25	3.23E-05
4	5	9	3	81	0.000594765
4	5	9	4	135	0.00043544
4	5	9	5	202.5	0.000355241
4	5	15	3	135	5.45472E-05
4	5	15	4	225	4.77E-05
4	5	15	5	337.5	4.24E-05
4	5	21	3	189	6.47E-05
4	5	21	4	315	2.23E-05
4	5	21	5	472.5	2.34E-05
8	3	9	3	27	0.063423939
8	3	9	4	40.5	0.001100779
8	3	9	5	56.25	0.000162292
8	3	15	3	45	0.059454189
8	3	15	4	67.5	0.000779426
8	3	15	5	93.75	5.80154E-05
8	3	21	3	63	0.059219436
8	3	21	4	94.5	0.000402094
8	3	21	5	131.25	5.56E-05
8	4	9	3	37.125	0.061724712
8	4	9	4	58.5	0.000980041
8	4	9	5	84.375	4.85285E-05
8	4	15	3	61.875	0.060937252
8	4	15	4	97.5	0.000661699
8	4	15	5	140.625	8.99629E-05
8	4	21	3	86.625	0.059928228
8	4	21	4	136.5	0.000543151
8	4	21	5	196.875	6.37958E-05
8	5	9	3	47.25	0.058830551
8	5	9	4	76.5	0.000780771
8	5	9	5	112.5	4.54597E-05
8	5	15	3	78.75	0.06011158
8	5	15	4	127.5	0.001181985
8	5	15	5	187.5	9.48696E-05
8	5	21	3	110.25	0.061676646
8	5	21	4	178.5	0.001189811
8	5	21	5	262.5	8.24739E-05
10	3	9	3	24.3	0.13485535
10	3	9	4	36	0.054641552
10	3	9	5	49.5	0.00259299
10	3	15	3	40.5	0.137705371
10	3	15	4	60	0.046843299
10	3	15	5	82.5	0.000884281
10	3	21	3	56.7	0.129928316
10	3	21	4	84	0.046017524
10	3	21	5	115.5	0.001258463
10	4	9	3	32.4	0.136231715
10	4	9	4	50.4	0.055045324
10	4	9	5	72	0.001436268
10	4	15	3	54	0.128802359
10	4	15	4	84	0.059344642
10	4	15	5	120	0.000404573
10	4	21	3	75.6	0.127511963
10	4	21	4	117.6	0.045594099
10	4	21	5	168	0.000698242
10	5	9	3	40.5	0.134208436
10	5	9	4	64.8	0.051451871
10	5	9	5	94.5	0.001206245
10	5	15	3	67.5	0.129069537
10	5	15	4	108	0.051484361
10	5	15	5	157.5	0.001295079
10	5	21	3	94.5	0.127105787
10	5	21	4	151.2	0.049960079
10	5	21	5	220.5	0.000541326
12	3	9	3	22.5	0.174705928
12	3	9	4	33	0.089918134
12	3	9	5	45	0.024197266
12	3	15	3	37.5	0.172799061
12	3	15	4	55	0.087027095
12	3	15	5	75	0.023630505
12	3	21	3	52.5	0.170023898
12	3	21	4	77	0.086780171
12	3	21	5	105	0.023626046
12	4	9	3	29.25	0.17418098
12	4	9	4	45	0.089716524
12	4	9	5	63.75	0.02514313
12	4	15	3	48.75	0.180442736
12	4	15	4	75	0.086912721
12	4	15	5	106.25	0.023851329
12	4	21	3	68.25	0.171421453
12	4	21	4	105	0.088357257
12	4	21	5	148.75	0.021848086
12	5	9	3	36	0.17070207
12	5	9	4	57	0.088217979
12	5	9	5	82.5	0.02493039
12	5	15	3	60	0.174239894
12	5	15	4	95    0.087826264
12	5	15	5	137.5	0.025172346
12	5	21	3	84    0.172876244
12	5	21	4	133   0.08728942
12	5	21	5	192.5 0.022387226



==> data/DSE/fir_filter.txt <==
Num_Tabs    MAC BER
3	3	0.2077
5	5	0.1721
9	9	0.1073
17	17	0.02287
25	25	0.01483
41	41	0.00191
57	57	0.000656
89	89	0.000218
121	121	0.000122
185	185	0.0001222
249	249	0.0001164
377	377	0.000111
505	505	0.0001054
761	761	0.0001189
1017	1017	0.0001383



==> data/DSE/fir_filter_proakis.txt <==
Num_Tabs    MAC BER
3	3	0.06286412
5	5	0.03837914
9	9	0.02132338
17	17	0.01264554
25	25	0.01066392
41	41	0.00953501
57	57	0.00936634
89	89	0.00939762
121	121	0.00941837
185	185	0.00940639
249	249	0.00942302
377	377	0.00946944
505	505	0.0096061
761	761	0.0097803
1017	1017	0.00980526



==> data/DSE/volterra_new.txt <==
MAC BER memory_length   taps
6   0.20953046  [3, 1, 1]   [1, 3, 1, 1]
17  0.10549016  [9, 3, 1]   [1, 9, 6, 1]
23  0.02944212  [15, 3, 1]  [1, 15, 6, 1]
71  0.02782123  [15, 9, 3]  [1, 15, 45, 10]
311 0.01084233  [25, 15, 9]  [1, 25, 120, 165]
321 0.00197109  [35, 15, 9] [1, 35, 120, 165]
341 0.0003849  [55, 15, 9] [1, 55, 120, 165]
78  0.0002873   [75, 1, 1]  [1, 75, 1, 1]
83  0.000331    [75, 3, 1]  [1, 75, 6, 1]
131 0.000153    [75, 9, 3]  [1, 75, 45, 10]
361 0.00016512  [75, 15, 9] [1, 75, 120, 165]
92  0.0002462   [89, 1, 1]  [1, 89, 1, 1]
97  0.0002399   [89, 3, 1]  [1, 89, 6, 1]
145 0.0001368   [89, 15, 3] [1, 89, 120, 10]
124 5.9609e-05   [121, 1, 1] [1, 121, 1, 1]
129 8.1664e-05   [121, 3, 1] [1, 121, 6, 1]
177 6.2291e-05 [121, 9, 3] [1, 121, 45, 10]
252 3.93419e-05   [121, 15, 3]    [1, 121, 120, 10]
576 2.473772e-05    [121, 25, 8]    [1, 121, 325, 120]
807 1.251788e-05    [121, 30, 10]   [1, 121, 465, 220]
1432    1.49022e-05 [121, 35, 15]   [1, 121, 630, 680]
58  0.002548 [35, 6, 1]  [1, 35, 21, 1]

==> data/DSE/volterra_proakis.txt <==
MAC BER memory_length   taps
6   0.0632  [3, 1, 1]   [1, 3, 1, 1]
17  0.02125  [9, 3, 1]   [1, 9, 6, 1]
23  0.01268  [15, 3, 1]  [1, 15, 6, 1]
71  0.01832  [15, 9, 3]  [1, 15, 45, 10]
311 0.01423  [25, 15, 9]  [1, 25, 120, 165]
321 0.01361  [35, 15, 9] [1, 35, 120, 165]
341 0.01370  [55, 15, 9] [1, 55, 120, 165]
78  0.0092364   [75, 1, 1]  [1, 75, 1, 1]
83  0.0092033    [75, 3, 1]  [1, 75, 6, 1]
131 0.016993    [75, 9, 3]  [1, 75, 45, 10]
361 0.01361  [75, 15, 9] [1, 75, 120, 165]
92  0.009254   [89, 1, 1]  [1, 89, 1, 1]
97  0.009316   [89, 3, 1]  [1, 89, 6, 1]
145 0.01725   [89, 15, 3] [1, 89, 120, 10]
124 0.009253   [121, 1, 1] [1, 121, 1, 1]
129 0.0093699   [121, 3, 1] [1, 121, 6, 1]
177 0.0167638 [121, 9, 3] [1, 121, 45, 10]
252 0.017232   [121, 15, 3]    [1, 121, 120, 10]
567 0.014645    [121, 25, 8]    [1, 121, 325, 120]

==> data/Quantization/ActBits_vs_Iters.txt <==
Iters	QLF_0_5	QLF_0_1	QLF_00_5	QLF_00_1	QLF_000_5	QLF_000_1	QLF_0000_5	QLF_0000_1
0	32	32	32	32	32	32	32	32
100	32	32	32	32	32	32	32	32
200	32	32	32	32	32	32	32	32
300	32	32	32	32	32	32	32	32
400	32	32	32	32	32	32	32	32
500	32	32	32	32	32	32	32	32
600	32	32	32	32	32	32	32	32
700	32	32	32	32	32	32	32	32
800	32	32	32	32	32	32	32	32
900	32	32	32	32	32	32	32	32
1000	32	32	32	32	32	32	32	32
1100	32	32	32	32	32	32	32	32
1200	32	32	32	32	32	32	32	32
1300	32	32	32	32	32	32	32	32
1400	32	32	32	32	32	32	32	32
1500	32	32	32	32	32	32	32	32
1600	32	32	32	32	32	32	32	32
1700	32	32	32	32	32	32	32	32
1800	32	32	32	32	32	32	32	32
1900	32	32	32	32	32	32	32	32
2000	32	32	32	32	32	32	32	32
2100	30.999975	30.999975	30.999975	30.999979	30.99999	31.000017	31.000124	31.001139
2200	29.999954	29.999954	29.999954	29.999964	29.999987	30.000113	30.000479	30.002398
2300	28.999933	28.999933	28.999933	28.999945	28.999979	29.00017	29.000658	29.003448
2400	27.999908	27.999908	27.99991	27.999926	27.999977	28.000303	28.00078	28.003412
2500	26.999884	26.999884	26.999886	26.9999	26.999962	27.00026	27.000793	27.004297
2600	25.999863	25.999863	25.999868	25.999855	25.999952	25.99969	26.001871	26.002977
2700	24.99984	24.99984	24.99985	24.999819	24.99996	24.999762	25.002394	25.003668
2800	23.999817	23.999832	23.999838	23.99987	24.00014	24.001177	24.004227	24.00572
2900	22.999794	22.999811	22.999825	22.99988	23.000267	23.002378	23.006742	23.025545
3000	21.999773	21.999784	21.999792	21.999876	21.99988	22.001251	22.00863	22.031836
3100	20.99975	20.999754	20.99978	20.999964	20.999792	21.000616	21.011086	21.050657
3200	19.99973	19.999746	19.999727	19.999887	19.999876	20.001875	20.012192	20.079428
3300	18.999712	18.999712	18.999714	18.999643	18.999794	19.002804	19.024302	19.135332
3400	17.999704	17.999746	17.999971	18	18.000296	18.00944	18.034815	18.173407
3500	16.999693	16.999805	17.00024	17.00063	17.000938	17.028496	17.062363	17.417713
3600	15.999713	15.999897	16.000095	16.00144	16.003593	16.027657	16.061388	16.685785
3700	14.99973	14.9999895	15.00016	15.002277	15.0073	15.038802	15.217725	16.126299
3800	13.999757	14.000317	14.000663	14.004818	14.015185	14.050597	14.317081	15.602722
3900	12.999836	13.000828	13.001464	13.010185	13.03365	13.331447	13.65866	15.071002
4000	12.000088	12.002332	12.004325	12.015742	12.037578	12.636899	13.141669	14.398814
4100	11.00056	11.004706	11.008968	11.269855	11.325238	12.146653	12.64725	13.733089
4200	10.001675	10.009697	10.018542	10.488744	10.5961	11.648789	12.159004	13.058972
4300	9.003077	9.028036	9.272773	9.953456	10.060937	11.136655	11.660713	12.366014
4400	8.006401	8.033215	8.528092	9.4543495	9.5599985	10.65018	11.144084	11.773025
4500	7.015634	7.340767	8.025854	9.145821	9.231326	10.35013	10.850158	11.42953
4600	6.023993	6.6635222	7.5370007	8.850312	8.941908	10.052568	10.558682	11.174764
4700	5.4498115	6.4074597	7.247188	8.603755	8.672413	9.963621	10.25781	11.006507
4800	5.031404	6.304228	7.0198207	8.399716	8.494782	9.96937	10.259219	11.031658
4900	5.0572267	6.28635	6.999027	8.570029	8.599584	9.933552	10.328204	11.034482
5000	5.103054	6.256313	7.0358925	8.591208	8.632553	9.946967	10.365367	11.010062
5100	5.120463	6.2162595	7.0513015	8.575741	8.622368	9.926606	10.341438	10.989098
5200	5.1268773	6.2069454	7.0728116	8.566925	8.649213	9.924504	10.34743	11.026147
5300	5.1220603	6.2089024	7.066483	8.561061	8.632817	9.912349	10.355809	11.0152235
5400	5.118105	6.206141	7.040095	8.567752	8.62901	9.933464	10.358258	10.9956255
5500	5.1154594	6.200937	7.0503216	8.281352	8.622468	9.917876	10.34217	11.003311
5600	5.1188855	6.2010827	7.036226	8.154689	8.639923	9.929536	10.341858	10.996387
5700	5.113965	6.2034965	7.037844	8.108183	8.641246	9.927609	10.341234	11.012319
5800	5.114665	6.204057	7.0562625	8.119395	8.620165	9.915762	10.227197	11.002015
5900	4.998798	6.216541	7.041906	8.126399	8.630283	9.930116	10.096772	10.968202
6000	4.7337203	6.218552	7.03265	8.147278	8.645836	9.935069	9.951606	11.00182
6100	4.72806	6.219113	7.012251	8.16504	8.601821	9.926099	9.972864	11.005146
6200	4.736611	6.2249026	7.0590606	8.136744	8.623699	9.909313	9.959348	11.004781
6300	4.7355843	6.2392316	7.0625324	8.133233	8.628201	9.918588	9.946933	11.031844
6400	4.7476735	6.2502537	7.049814	8.117049	8.621378	9.9171295	9.959403	10.971489
6500	4.7530236	6.263216	7.0535417	8.1307	8.633465	9.920342	9.945909	10.975049
6600	4.753899	6.2967057	7.056459	8.165296	8.63178	9.935049	9.933012	10.983508
6700	4.7392244	6.304457	7.0407867	8.147851	8.621477	9.928679	9.939589	10.996139
6800	4.750965	6.309059	7.0371633	8.15587	8.616406	9.929357	9.92146	10.997982
6900	4.7510977	6.3340516	7.080074	8.137215	8.611045	9.928431	9.90117	10.977225
7000	4.752431	6.0321784	7.1144676	8.157878	8.623756	9.92431	9.899163	10.969617
7100	4.7504115	5.915539	7.067402	8.135432	8.611929	9.918786	9.901206	10.948144
7200	4.7728367	5.933121	7.0658193	8.140615	8.61934	9.914091	9.910981	10.951885
7300	4.781982	6.0648327	7.0489717	8.141161	8.638835	9.917716	9.925532	10.97222
7400	4.78756	6.243214	7.05629	8.172093	8.631127	9.922927	9.92316	10.946155
7500	4.502073	6.245369	7.043905	8.140793	8.622546	9.918349	9.919801	10.9357
7600	4.393017	5.8595767	7.051155	8.17636	8.620794	9.928838	9.938517	10.939397
7700	4.388191	5.799997	7.0363126	8.163978	8.623387	9.929202	9.911977	10.955245
7800	4.4336433	5.4164605	7.0363445	8.147847	8.647172	9.92292	9.90567	10.935126
7900	4.5317287	5.4244943	7.039396	8.138394	8.634803	9.92266	9.929549	10.896667
8000	4.622626	5.4209385	7.048286	8.153228	8.612408	9.91018	9.924581	10.937188
8100	4.3464756	5.536527	7.060625	8.156579	8.595196	9.896457	9.919858	10.925227
8200	4.3357086	5.8132005	7.048092	8.197008	8.605863	9.906665	9.928819	10.966003
8300	4.3282213	5.8398147	7.0512624	8.173387	8.594056	9.885767	9.933702	10.9433775
8400	4.3263593	5.8330817	7.114244	8.166935	8.609969	9.902871	9.918122	10.934552
8500	4.3384924	5.8447785	7.12853	8.18042	8.611613	9.889129	9.905262	10.947383
8600	4.487759	5.848971	7.1248536	8.17287	8.620287	9.854111	9.922513	10.938794
8700	4.7025433	5.602674	7.1241584	8.163699	8.651124	9.85805	9.92002	10.945239
8800	4.7069993	5.4677296	7.1366973	8.161391	8.638534	9.845644	9.946507	10.947032
8900	4.324269	5.4575467	7.1315937	8.173324	8.630153	9.849777	9.925265	10.928683
9000	4.3074718	5.4487214	7.142584	8.180352	8.629584	9.843846	9.939132	10.935201
9100	4.69847	5.448887	7.1294174	8.159114	8.640653	9.845332	9.962662	10.956899
9200	4.6274567	5.432936	7.1298547	8.156673	8.6398535	9.83732	9.93385	10.928238
9300	4.63432	5.43528	7.1377892	8.154687	8.619171	9.852505	9.9611025	10.937076
9400	4.524568	5.2198367	7.145001	8.149892	8.610186	9.859597	9.939945	10.940955
9500	4.711096	5.090285	7.135797	8.151252	8.6345625	9.857725	9.940504	10.949589
9600	4.8253984	5.2961526	7.1372643	8.164504	8.601046	9.855699	9.93953	10.959866
9700	4.7859864	5.4117913	7.141664	8.1637335	8.636885	9.84734	9.940197	10.965177
9800	4.813548	5.385481	7.125749	8.141845	8.634425	9.831281	9.947101	10.942352
9900	4.79781	5.410668	7.140574	8.169036	8.616801	9.835513	9.940852	10.951377
10000	4.784664	5.398352	7.122404	8.159006	8.652444	9.841525	9.923752	10.943169
10100	6.4166665	7.0833335	8.416667	9.333333	9.833333	10.833333	11.333333	11.916667
10200	6.4166665	7.0833335	8.416667	9.333333	9.833333	10.833333	11.333333	11.916667
10300	6.4166665	7.0833335	8.416667	9.333333	9.833333	10.833333	11.333333	11.916667
10400	6.4166665	7.0833335	8.416667	9.333333	9.833333	10.833333	11.333333	11.916667
10500	6.4166665	7.0833335	8.416667	9.333333	9.833333	10.833333	11.333333	11.916667
10600	6.4166665	7.0833335	8.416667	9.333333	9.833333	10.833333	11.333333	11.916667
10700	6.4166665	7.0833335	8.416667	9.333333	9.833333	10.833333	11.333333	11.916667
10800	6.4166665	7.0833335	8.416667	9.333333	9.833333	10.833333	11.333333	11.916667
10900	6.4166665	7.0833335	8.416667	9.333333	9.833333	10.833333	11.333333	11.916667
11000	6.4166665	7.0833335	8.416667	9.333333	9.833333	10.833333	11.333333	11.916667
11100	6.4166665	7.0833335	8.416667	9.333333	9.833333	10.833333	11.333333	11.916667
11200	6.4166665	7.0833335	8.416667	9.333333	9.833333	10.833333	11.333333	11.916667
11300	6.4166665	7.0833335	8.416667	9.333333	9.833333	10.833333	11.333333	11.916667
11400	6.4166665	7.0833335	8.416667	9.333333	9.833333	10.833333	11.333333	11.916667
11500	6.4166665	7.0833335	8.416667	9.333333	9.833333	10.833333	11.333333	11.916667
11600	6.4166665	7.0833335	8.416667	9.333333	9.833333	10.833333	11.333333	11.916667
11700	6.4166665	7.0833335	8.416667	9.333333	9.833333	10.833333	11.333333	11.916667
11800	6.4166665	7.0833335	8.416667	9.333333	9.833333	10.833333	11.333333	11.916667
11900	6.4166665	7.0833335	8.416667	9.333333	9.833333	10.833333	11.333333	11.916667
12000	6.4166665	7.0833335	8.416667	9.333333	9.833333	10.833333	11.333333	11.916667
12100	6.4166665	7.0833335	8.416667	9.333333	9.833333	10.833333	11.333333	11.916667
12200	6.4166665	7.0833335	8.416667	9.333333	9.833333	10.833333	11.333333	11.916667
12300	6.4166665	7.0833335	8.416667	9.333333	9.833333	10.833333	11.333333	11.916667
12400	6.4166665	7.0833335	8.416667	9.333333	9.833333	10.833333	11.333333	11.916667
12500	6.4166665	7.0833335	8.416667	9.333333	9.833333	10.833333	11.333333	11.916667
12600	6.4166665	7.0833335	8.416667	9.333333	9.833333	10.833333	11.333333	11.916667
12700	6.4166665	7.0833335	8.416667	9.333333	9.833333	10.833333	11.333333	11.916667
12800	6.4166665	7.0833335	8.416667	9.333333	9.833333	10.833333	11.333333	11.916667
12900	6.4166665	7.0833335	8.416667	9.333333	9.833333	10.833333	11.333333	11.916667
13000	6.4166665	7.0833335	8.416667	9.333333	9.833333	10.833333	11.333333	11.916667
13100	6.4166665	7.0833335	8.416667	9.333333	9.833333	10.833333	11.333333	11.916667
13200	6.4166665	7.0833335	8.416667	9.333333	9.833333	10.833333	11.333333	11.916667
13300	6.4166665	7.0833335	8.416667	9.333333	9.833333	10.833333	11.333333	11.916667
13400	6.4166665	7.0833335	8.416667	9.333333	9.833333	10.833333	11.333333	11.916667
13500	6.4166665	7.0833335	8.416667	9.333333	9.833333	10.833333	11.333333	11.916667
13600	6.4166665	7.0833335	8.416667	9.333333	9.833333	10.833333	11.333333	11.916667
13700	6.4166665	7.0833335	8.416667	9.333333	9.833333	10.833333	11.333333	11.916667
13800	6.4166665	7.0833335	8.416667	9.333333	9.833333	10.833333	11.333333	11.916667
13900	6.4166665	7.0833335	8.416667	9.333333	9.833333	10.833333	11.333333	11.916667
14000	6.4166665	7.0833335	8.416667	9.333333	9.833333	10.833333	11.333333	11.916667
14100	6.4166665	7.0833335	8.416667	9.333333	9.833333	10.833333	11.333333	11.916667
14200	6.4166665	7.0833335	8.416667	9.333333	9.833333	10.833333	11.333333	11.916667
14300	6.4166665	7.0833335	8.416667	9.333333	9.833333	10.833333	11.333333	11.916667
14400	6.4166665	7.0833335	8.416667	9.333333	9.833333	10.833333	11.333333	11.916667
14500	6.4166665	7.0833335	8.416667	9.333333	9.833333	10.833333	11.333333	11.916667
14600	6.4166665	7.0833335	8.416667	9.333333	9.833333	10.833333	11.333333	11.916667
14700	6.4166665	7.0833335	8.416667	9.333333	9.833333	10.833333	11.333333	11.916667
14800	6.4166665	7.0833335	8.416667	9.333333	9.833333	10.833333	11.333333	11.916667
14900	6.4166665	7.0833335	8.416667	9.333333	9.833333	10.833333	11.333333	11.916667
15000	6.4166665	7.0833335	8.416667	9.333333	9.833333	10.833333	11.333333	11.916667


==> data/Quantization/BER_vs_Iters.txt <==
Iters	QLF_0_5	QLF_0_1	QLF_00_5	QLF_00_1	QLF_000_5	QLF_000_1	QLF_0000_5	QLF_0000_1
100	0.264551729	0.271129876	0.245399982	0.265419632	0.266908973	0.255071223	0.242749467	0.254999697
200	0.153183714	0.170670897	0.132228777	0.171773061	0.154132992	0.181369513	0.141300663	0.168183714
300	0.118676677	0.105079874	0.075494453	0.098549418	0.110238731	0.139005721	0.094404206	0.131680965
400	0.104512401	0.056075942	0.045461372	0.061030041	0.070729315	0.098580115	0.053361349	0.111114986
500	0.095855087	0.03340248	0.027351871	0.037851989	0.040115044	0.059108548	0.030034574	0.095549889
600	0.082678825	0.020674773	0.016264306	0.022614747	0.028088043	0.035583273	0.014508822	0.069453388
700	0.054058775	0.013238257	0.009307642	0.013980091	0.020479852	0.024233131	0.007645148	0.034544885
800	0.032322664	0.009076061	0.005370768	0.008545243	0.01474696	0.019280519	0.004673343	0.016700644
900	0.021290533	0.005994874	0.003291905	0.005393121	0.010583274	0.016186517	0.003293097	0.007272592
1000	0.016226156	0.004192298	0.002184073	0.003809609	0.006978421	0.014890618	0.002438901	0.003755961
1100	0.01364628	0.003259418	0.001212446	0.002643658	0.004026288	0.014027778	0.002082439	0.002054423
1200	0.012207916	0.002638591	0.000843467	0.00174386	0.002441881	0.013146161	0.001639843	0.00143747
1300	0.011017525	0.002041309	0.00065391	0.001219003	0.001536719	0.011751908	0.001353422	0.001131676
1400	0.009747556	0.001764723	0.00056092	0.000954638	0.001048522	0.010603243	0.001245529	0.000877146
1500	0.008551502	0.001560265	0.000509359	0.000809788	0.000848534	0.009379173	0.001011564	0.000775513
1600	0.006878279	0.001317656	0.000398486	0.000688484	0.000748092	0.00802277	0.000941524	0.000674177
1700	0.005717394	0.001269671	0.000383286	0.00067835	0.000602051	0.006549237	0.000876848	0.000647949
1800	0.004153254	0.001137637	0.000384478	0.000587148	0.000533798	0.005259597	0.000790117	0.00062351
1900	0.003171495	0.001085181	0.000345434	0.000570458	0.000510253	0.004196471	0.000698915	0.000569564
2000	0.002400453	0.000973414	0.000322484	0.00050608	0.000460777	0.003330651	0.000618443	0.000590427
2100	0.002070816	0.000956724	0.000344838	0.000487601	0.000454518	0.002903255	0.000601156	0.00049088
2200	0.001686338	0.000910527	0.000309371	0.000443193	0.000423224	0.002425489	0.000542144	0.000475978
2300	0.001512578	0.000855389	0.000293276	0.000471507	0.000419349	0.002327134	0.00051979	0.000447961
2400	0.00158232	0.000793991	0.00027897	0.00044051	0.000377921	0.002030877	0.00049237	0.000407129
2500	0.001283679	0.000735575	0.000270923	0.000442895	0.000368085	0.00177903	0.000476872	0.000408023
2600	0.00112035	0.000724547	0.000272711	0.000479256	0.000315629	0.001884537	0.000464056	0.000415773
2700	0.001065212	0.000776705	0.000259597	0.000467632	0.000354673	0.001562351	0.000438722	0.000417561
2800	0.000979375	0.000707856	0.000270327	0.000416071	0.000347222	0.00165087	0.000425906	0.000374046
2900	0.000943312	0.000671495	0.000253636	0.000395207	0.00030341	0.001343884	0.000422031	0.000368681
3000	0.000917382	0.000623808	0.00026377	0.000414878	0.000309072	0.001276824	0.000450048	0.000376729
3100	0.00089026	0.000629769	0.000256915	0.000408321	0.000274499	0.001425548	0.000387458	0.000365403
3200	0.00081247	0.000605627	0.000242907	0.000401168	0.000300429	0.001194564	0.00036123	0.000382093
3300	0.000771042	0.000591321	0.000239628	0.00038865	0.000252742	0.00116923	0.000385074	0.000395505
3400	0.000785944	0.000605925	0.00023635	0.000381795	0.000256915	0.001219301	0.000374344	0.000351693
3500	0.000729614	0.000606223	0.000274797	0.000399678	0.00023933	0.001040773	0.000364211	0.000353481
3600	0.000752265	0.000604733	0.000264962	0.000408917	0.000262876	0.001071471	0.0003201	0.000412494
3700	0.000759716	0.000734084	0.000297151	0.000339175	0.000241416	0.000947186	0.000351693	0.000337983
3800	0.000810384	0.000602945	0.000456307	0.000376729	0.000247675	0.001030341	0.000335897	0.000333214
3900	0.002104196	0.001815391	0.000699809	0.000334406	0.000246781	0.000851514	0.000336493	0.000354971
4000	0.000950465	0.000633047	0.000815451	0.000376133	0.000286123	0.000813066	0.000289998	0.000369576
4100	0.001651466	0.00083542	0.002221328	0.000405639	0.000298641	0.000816643	0.000309072	0.000341559
4200	0.001577849	0.000734681	0.000427694	0.000389843	0.000220255	0.000750775	0.000299833	0.000340963
4300	0.002782248	0.000872973	0.000978183	0.000372854	0.000217871	0.000756736	0.000312351	0.000303112
4400	0.00138263	0.000782666	0.000996364	0.000329936	0.000216082	0.000754948	0.00027748	0.000315033
4500	0.004391691	0.001238972	0.001030341	0.000379411	0.000219957	0.000678946	0.000273307	0.000310265
4600	0.004568729	0.001362959	0.000885789	0.0003353	0.000238734	0.000623808	0.000288209	0.000319206
4700	0.007542322	0.00147711	0.000993085	0.000331724	0.000217573	0.000594003	0.000262279	0.000305496
4800	0.010739449	0.001741178	0.001160288	0.000684013	0.000509657	0.000995768	0.000464354	0.000427396
4900	0.026113197	0.002500596	0.002194802	0.000483727	0.000457797	0.000822008	0.000472103	0.000483429
5000	0.014060562	0.002731581	0.001811814	0.000489986	0.00046346	0.00105031	0.000572246	0.00045273
5100	0.016479494	0.003606342	0.003078505	0.000468526	0.000412494	0.000838102	0.000451538	0.000511147
5200	0.018488614	0.004025393	0.002057105	0.000402062	0.000480746	0.00089026	0.00049088	0.000512935
5300	0.014820279	0.004774976	0.003035587	0.000533798	0.000438722	0.000829459	0.000543634	0.000524261
5400	0.014805973	0.004399142	0.003807225	0.000566285	0.000497735	0.000770148	0.000502504	0.00051979
5500	0.017413568	0.004217334	0.001689616	0.000535587	0.000456009	0.000803529	0.000488495	0.000445577
5600	0.022460658	0.004146697	0.002298522	0.000457499	0.000416965	0.000875954	0.000447067	0.000509657
5700	0.013875179	0.007116416	0.001751908	0.000650036	0.000496245	0.000753457	0.000474487	0.000411898
5800	0.018716916	0.005027122	0.002163806	0.000559132	0.000425608	0.000759716	0.000532904	0.000395207
5900	0.016218705	0.004811338	0.002562589	0.000439616	0.000384776	0.000770446	0.000373748	0.000451836
6000	0.024212267	0.006828505	0.00557314	0.000381795	0.000441106	0.00086731	0.000485217	0.000467632
6100	0.020366594	0.007546793	0.002220434	0.00043753	0.00044051	0.000760908	0.000501907	0.000488794
6200	0.023323797	0.009550548	0.002561695	0.000442895	0.000495947	0.000623808	0.000434251	0.000427396
6300	0.023077611	0.008948795	0.00137965	0.000445279	0.000426204	0.000729018	0.000380901	0.000524559
6400	0.036903314	0.009665295	0.00259597	0.000568968	0.000444385	0.000620827	0.000447961	0.000493562
6500	0.025188364	0.012300012	0.001826121	0.000430675	0.000505186	0.000828565	0.000413984	0.000527837
6600	0.03201538	0.016403791	0.001700048	0.000468228	0.000415474	0.000659275	0.000497437	0.000453922
6700	0.031686932	0.018447783	0.001964413	0.000446173	0.000440212	0.000768061	0.000465844	0.000493562
6800	0.02747854	0.023431689	0.002175131	0.000470017	0.000345136	0.00066315	0.000444683	0.000391333
6900	0.034310322	0.031996004	0.002351872	0.000520982	0.000447663	0.000919468	0.000537971	0.000413984
7000	0.046546258	0.043553289	0.00156712	0.000446173	0.000429781	0.000624404	0.000411004	0.000483727
7100	0.045005068	0.04971328	0.002754232	0.000386564	0.000431867	0.00066613	0.000405639	0.000459883
7200	0.048624225	0.062045183	0.00117072	0.00055794	0.000449452	0.000706366	0.00050459	0.00038716
7300	0.056229435	0.072102703	0.002275572	0.000460181	0.000364807	0.000688484	0.000368085	0.000497437
7400	0.060581785	0.086928949	0.001366238	0.000507868	0.000402957	0.00071501	0.000363615	0.000390737
7500	0.066598117	0.096153431	0.001767704	0.000571054	0.000341261	0.000718884	0.000458393	0.000471507
7600	0.07319206	0.105505183	0.001479495	0.000348712	0.000472699	0.000644671	0.000348116	0.000428588
7700	0.091196351	0.111939378	0.001639545	0.000345434	0.000404447	0.000805615	0.000393419	0.000474785
7800	0.091916129	0.119496003	0.001557582	0.000470613	0.000330234	0.000688484	0.00034603	0.000464354
7900	0.098672211	0.122432046	0.001802575	0.000425012	0.000396102	0.00070428	0.000381795	0.00042233
8000	0.112707138	0.12885581	0.001740284	0.000422628	0.000442597	0.000559728	0.000377325	0.000404447
8100	0.123458214	0.137413561	0.002229971	0.000499821	0.000448856	0.000601156	0.000496841	0.000484621
8200	0.130134121	0.14770326	0.002041011	0.000417561	0.000399678	0.000619635	0.000407129	0.00041011
8300	0.137754828	0.155683413	0.001459824	0.000453624	0.00038418	0.00065093	0.000407725	0.000411302
8400	0.150446177	0.162967041	0.004126132	0.000300727	0.000364807	0.000634537	0.000398188	0.000412196
8500	0.161004409	0.16804333	0.002981342	0.000328147	0.000394909	0.000581783	0.000427992	0.000379411
8600	0.168661773	0.17145893	0.003392644	0.000457797	0.000398784	0.00063573	0.00041011	0.000413686
8700	0.179851279	0.173376247	0.003001907	0.000404745	0.000314735	0.00062798	0.000376729	0.000380305
8800	0.197541133	0.181762934	0.003380722	0.000318908	0.000431867	0.000694742	0.000351693	0.000405937
8900	0.215320095	0.182910711	0.001055973	0.000456605	0.000408023	0.000776109	0.00036123	0.000404149
9000	0.219475433	0.192189142	0.002748569	0.000397592	0.000379411	0.000564497	0.000371066	0.000442895
9100	0.245843768	0.18983756	0.001143896	0.000495649	0.000457499	0.000591321	0.000414878	0.000486707
9200	0.303119332	0.194767818	0.002445458	0.000415773	0.000382093	0.000742132	0.000403553	0.000402659
9300	0.312378407	0.21280311	0.002448438	0.000484919	0.000380901	0.000677456	0.000337685	0.000477468
9400	0.351276517	0.213273719	0.001810622	0.000464354	0.000431569	0.000582976	0.000394611	0.000433655
9500	0.341692597	0.221449986	0.001623748	0.0003964	0.000369278	0.000629471	0.000389843	0.00040087
9600	0.379339516	0.22070457	0.002361111	0.000441404	0.000461373	0.000651228	0.000322783	0.000415176
9700	0.386605859	0.276660413	0.001217215	0.000470613	0.000326359	0.000663448	0.00041309	0.000406235
9800	0.366559058	0.259006619	0.001213937	0.000394611	0.000408917	0.000653314	0.000406831	0.000387756
9900	0.389042675	0.252242476	0.002319981	0.0003964	0.000402062	0.000735575	0.000394015	0.000492072
10000	0.380730808	0.249576479	0.002357535	0.000433357	0.0004268	0.000659573	0.000425608	0.000438424
10100	0.346974254	0.253032297	0.00057463	0.000241416	0.000164223	0.0005183	0.00017376	0.000232475
10200	0.353954464	0.258229613	0.002095255	0.000252444	0.00021042	0.000456605	0.000178231	0.000205651
10300	0.347092569	0.253495157	0.00210062	0.000213996	0.000168991	0.000569862	0.000149022	0.000216381
10400	0.365848839	0.261242241	0.000764783	0.000234859	0.000188066	0.000466738	0.000166011	0.000235157
10500	0.34927544	0.254517168	0.001351037	0.000203565	0.000183298	0.000501013	0.000190153	0.000225024
10600	0.342271984	0.259681702	0.001284275	0.00025155	0.000152003	0.0005335	0.000182701	0.000223236
10700	0.345007449	0.260503978	0.001360277	0.000232177	0.000148128	0.000529626	0.000168395	0.000211612
10800	0.361184716	0.254822671	0.001690808	0.000284335	0.000143062	0.000480448	0.000180615	0.000190749
10900	0.351845205	0.264337748	0.001768896	0.000291488	0.000256617	0.000540653	0.000193133	0.000244397
11000	0.353284746	0.255746901	0.000987721	0.000261981	0.000178827	0.000643777	0.000182105	0.000235157
11100	0.360016376	0.255529016	0.001886028	0.000281354	0.000149022	0.000588639	0.000191345	0.000228004
11200	0.348772347	0.25864926	0.002232654	0.000259597	0.000137995	0.000645863	0.000183596	0.000229495
11300	0.350737959	0.253808409	0.001764425	0.000270029	0.000171674	0.00061427	0.000181807	0.000223832
11400	0.337202847	0.252031773	0.001334645	0.000188662	0.000183298	0.000619039	0.000158858	0.000219957
11500	0.343399495	0.251979917	0.002328624	0.000273009	0.000162732	0.000615463	0.000169886	0.000232475
11600	0.34300667	0.260750771	0.001443431	0.000212208	0.000152897	0.000662852	0.000195219	0.000226812
11700	0.318350017	0.262214184	0.001684251	0.000222938	0.000150215	0.000613972	0.000176443	0.000209824
11800	0.342578083	0.256677687	0.002907427	0.000235157	0.000178827	0.000669409	0.000164521	0.000221745
11900	0.331929237	0.25510788	0.001325703	0.000212804	0.000186278	0.000677158	0.000220851	0.000207141
12000	0.330745101	0.253750294	0.002094063	0.000220553	0.000162434	0.000689378	0.000182105	0.00022562
12100	0.330263466	0.258909464	0.001502146	0.000185086	0.000156772	0.000635432	0.00014932	0.000239032
12200	0.325752258	0.254253387	0.001676204	0.000326061	0.000183894	0.000708453	0.000183894	0.000222938
12300	0.332529813	0.255519181	0.001973057	0.000257809	0.00014634	0.000732296	0.00017525	0.000202074
12400	0.343171805	0.26028493	0.001768598	0.000253338	0.000158858	0.00073021	0.000194921	0.000217871
12500	0.330436349	0.256786168	0.005551979	0.0002134	0.00014932	0.00083542	0.000194623	0.000223236
12600	0.332523853	0.257053226	0.001677992	0.000233071	0.000170482	0.000762697	0.00014783	0.000213698
12700	0.32476306	0.260272712	0.002158441	0.000250954	0.000187172	0.000765677	0.000184788	0.000218169
12800	0.330020279	0.259344012	0.00213877	0.000220255	0.000169588	0.000798164	0.000160348	0.00019969
12900	0.333939254	0.258512169	0.003201001	0.000336195	0.000231581	0.000842573	0.000168693	0.000243801
13000	0.329470068	0.263984263	0.00307463	0.000244695	0.000194623	0.000951359	0.000199094	0.000267942
13100	0.326370418	0.261898249	0.003341977	0.000280162	0.000162732	0.00099845	0.00016154	0.000191941
13200	0.342470199	0.256171316	0.001444623	0.000264366	0.000258405	0.000926323	0.000165415	0.000235455
13300	0.342299402	0.264860511	0.002388829	0.000255722	0.000230687	0.000990999	0.000171972	0.00019671
13400	0.349190205	0.259547859	0.003712446	0.000244993	0.000175846	0.000907546	0.000168693	0.000218765
13500	0.326941162	0.260590434	0.007343824	0.000215188	0.000142763	0.00097103	0.000155877	0.000257213
13600	0.331338227	0.261727452	0.001491714	0.000238436	0.00014485	0.001038388	0.000163627	0.000219957
13700	0.326335251	0.257710129	0.001686338	0.000239926	0.000233071	0.001019313	0.000182105	0.000239032
13800	0.328288615	0.262623996	0.002381378	0.00031861	0.000179125	0.001085777	0.000182701	0.000225322
13900	0.340815157	0.266069382	0.00140856	0.000210718	0.000193729	0.001156116	0.000162732	0.00023933
14000	0.31896162	0.262784928	0.002142942	0.000212506	0.000140379	0.001096805	0.000156772	0.000219361
14100	0.328122914	0.267190337	0.002434728	0.000209227	0.000184788	0.001159692	0.000189557	0.000229495
14200	0.33049804	0.259422094	0.001304542	0.000212208	0.000244397	0.001177277	0.000174952	0.000228898
14300	0.318375945	0.257460952	0.001028255	0.000221745	0.000218467	0.001165355	0.000173164	0.00021042
14400	0.324971974	0.258413792	0.001710777	0.000290296	0.000205651	0.001166249	0.000160348	0.000212208
14500	0.322608501	0.258243322	0.004287375	0.000275095	0.000154983	0.001256855	0.000191047	0.000230985
14600	0.32402271	0.256551623	0.004142227	0.000308774	0.00020267	0.001219301	0.000192835	0.000199094
14700	0.327469289	0.257156938	0.002404328	0.000256021	0.000166309	0.001195756	0.000149022	0.000222341
14800	0.337974787	0.26031056	0.001255067	0.000199392	0.000169588	0.001207976	0.000186278	0.000199988
14900	0.333472818	0.2608518	0.002578982	0.000216977	0.000191047	0.001243741	0.000165415	0.000242012
15000	0.329887927	0.260132641	0.001311695	0.00030639	0.000189855	0.001221686	0.000172866	0.000248569


==> data/Quantization/ParamBits_vs_Iters.txt <==
Iters	QLF_0_5	QLF_0_1	QLF_00_5	QLF_00_1	QLF_000_5	QLF_000_1	QLF_0000_5	QLF_0000_1
0	20	20	20	20	20	20	20	20
100	20	20	20	20	20	20	20	20
200	20	20	20	20	20	20	20	20
300	20	20	20	20	20	20	20	20
400	20	20	20	20	20	20	20	20
500	20	20	20	20	20	20	20	20
600	20	20	20	20	20	20	20	20
700	20	20	20	20	20	20	20	20
800	20	20	20	20	20	20	20	20
900	20	20	20	20	20	20	20	20
1000	20	20	20	20	20	20	20	20
1100	20	20	20	20	20	20	20	20
1200	20	20	20	20	20	20	20	20
1300	20	20	20	20	20	20	20	20
1400	20	20	20	20	20	20	20	20
1500	20	20	20	20	20	20	20	20
1600	20	20	20	20	20	20	20	20
1700	20	20	20	20	20	20	20	20
1800	20	20	20	20	20	20	20	20
1900	20	20	20	20	20	20	20	20
2000	20	20	20	20	20	20	20	20
2100	19.499989	19.499989	19.499996	19.49992	19.49991	19.50088	19.501856	19.51496
2200	18.999979	18.999975	19.000004	18.999805	18.99976	19.00239	19.001518	19.018408
2300	18.49997	18.49996	18.500006	18.499836	18.499752	18.503683	18.507895	18.545113
2400	17.999958	17.999949	17.999947	17.999756	18.000212	18.006393	18.01184	18.093391
2500	17.499947	17.499958	17.499947	17.499922	17.500616	17.514145	17.519325	17.707205
2600	16.999931	17.000017	17.000116	16.999971	17.001894	17.023344	17.032087	17.281286
2700	16.499918	16.499998	16.500195	16.49981	16.502785	16.545446	16.565508	16.995222
2800	15.999898	16.000088	16.000395	15.999579	16.003853	16.05158	16.084106	16.642397
2900	15.499898	15.500285	15.50067	15.501481	15.504054	15.571226	15.628642	16.288406
3000	14.999886	14.999945	15.000968	15.002946	15.006815	15.067399	15.160679	16.06845
3100	14.499865	14.500117	14.501881	14.510077	14.524161	14.895762	14.721173	15.951868
3200	14.000021	14.000547	14.003046	14.016736	14.0330105	14.547168	14.274562	15.842488
3300	13.500146	13.501043	13.506577	13.537854	13.601716	14.192357	14.232155	15.670852
3400	13.000026	12.999732	13.002857	13.042691	13.144215	14.034515	14.19391	15.491024
3500	12.500305	12.501966	12.505957	12.599396	13.119843	13.953592	14.227472	15.32177
3600	12.000051	11.996322	11.997381	12.117433	13.127368	13.8816805	14.181568	15.134243
3700	11.5009365	11.536153	11.543393	11.962655	13.095469	13.736464	14.188682	14.96277
3800	10.999349	11.051713	11.006579	11.776814	13.089573	13.638279	14.165464	14.859068
3900	10.507953	10.5970955	10.556689	11.796671	13.060378	13.561475	14.186502	14.850432
4000	9.990154	10.185877	10.105023	11.78879	12.855267	13.486176	14.154778	14.891413
4100	9.535564	10.207225	9.896345	11.801342	12.605588	13.372465	14.151408	14.69414
4200	9.082445	10.175552	9.658204	11.801059	12.462898	13.373873	14.105791	14.713109
4300	9.130691	10.162676	9.677966	11.796015	12.346514	13.4049015	14.031482	14.691765
4400	9.125944	10.144462	9.641421	11.78379	12.240667	13.382778	13.94068	14.644905
4500	9.117161	10.158096	9.68491	11.782763	12.152911	13.288657	13.91083	14.672372
4600	9.124957	10.142911	9.675888	11.787444	12.146789	13.232513	13.854468	14.634389
4700	9.09986	10.121126	9.66976	11.775466	12.110745	13.09531	13.7447405	14.472768
4800	9.116738	10.14184	9.691691	11.792124	12.112245	12.971864	13.742035	14.389359
4900	9.056415	10.099711	9.674987	11.757674	12.119404	12.827642	13.682013	14.305888
5000	9.0239105	10.10651	9.668618	11.760332	12.145074	12.84545	13.594678	14.235245
5100	9.028415	10.112282	9.68532	11.7682295	12.139689	12.841018	13.527752	14.198105
5200	9.02568	10.110648	9.662649	11.762656	12.110974	12.839343	13.4419775	14.111396
5300	9.026189	10.117182	9.677087	11.759622	12.142328	12.85423	13.3702345	14.037819
5400	9.030082	10.114492	9.6714	11.755405	12.116766	12.847838	13.156621	13.994153
5500	9.024638	10.106777	9.677903	11.745386	12.128739	12.816152	13.187003	13.890591
5600	9.013528	10.111154	9.685462	11.745013	12.134391	12.834828	13.171821	13.912496
5700	9.017671	10.102643	9.671517	11.761882	12.146372	12.802934	13.210616	13.925984
5800	9.019757	10.096371	9.658205	11.743365	12.103368	12.83329	13.180277	13.891643
5900	9.035761	10.101942	9.682096	11.756827	12.112215	12.80056	13.198954	13.885254
6000	9.017342	10.100901	9.651837	11.742006	12.123914	12.798745	13.172838	13.869997
6100	9.011383	10.09656	9.676853	11.754359	12.100709	12.772954	13.179402	13.895635
6200	9.004471	10.095261	9.677555	11.759105	12.14861	12.747801	13.21355	13.87042
6300	9.006243	10.079122	9.650912	11.741561	12.119859	12.748523	13.174999	13.872179
6400	9.001546	10.100465	9.659215	11.688475	12.118996	12.765532	13.170613	13.841188
6500	9.008446	10.083029	9.6354065	11.675155	12.1189165	12.753935	13.189931	13.861795
6600	8.993892	10.071212	9.661232	11.695152	12.100797	12.763705	13.208419	13.86921
6700	9.0203905	10.083605	9.641451	11.679928	12.091006	12.699632	13.193964	13.875091
6800	8.999064	10.071092	9.646909	11.684927	12.130359	12.726092	13.161177	13.88123
6900	9.003779	10.049985	9.649631	11.683656	12.110543	12.776201	13.172355	13.847316
7000	9.007689	10.026953	9.660867	11.690313	12.122842	12.740512	13.183781	13.808463
7100	8.987667	9.980245	9.666962	11.687801	12.132783	12.733908	13.1869	13.761521
7200	8.983928	9.974259	9.650928	11.6592045	12.080024	12.750185	13.198797	13.73651
7300	8.971316	9.952681	9.637634	11.67438	12.091274	12.747582	13.1613	13.706587
7400	8.970007	9.907052	9.641891	11.686505	12.087501	12.740322	13.18251	13.670285
7500	8.946849	9.771089	9.656656	11.681581	12.109757	12.727907	13.143752	13.627576
7600	8.923609	9.632398	9.630589	11.668893	12.087711	12.733052	13.157195	13.615684
7700	8.798181	9.527898	9.64827	11.683355	12.100301	12.739237	13.129403	13.557358
7800	8.6510105	9.494986	9.6279745	11.712003	12.0924015	12.72241	13.141457	13.545953
7900	8.5682	9.515088	9.642711	11.672796	12.088181	12.758673	13.121647	13.499971
8000	8.550142	9.470146	9.646214	11.690173	12.113034	12.742871	13.121961	13.453036
8100	8.552806	9.438881	9.641312	11.672571	12.123208	12.730684	13.107365	13.29285
8200	8.561952	9.329818	9.645808	11.651383	12.084125	12.700379	13.10524	13.248512
8300	8.551485	9.214321	9.650616	11.671242	12.098166	12.72007	13.109711	13.304472
8400	8.482213	9.105986	9.633242	11.680258	12.078187	12.718061	13.07935	13.284465
8500	8.310717	9.112062	9.65844	11.673611	12.081113	12.734666	13.111115	13.290027
8600	8.035241	9.083579	9.644673	11.639598	12.099762	12.737974	13.086712	13.298903
8700	7.8963737	8.969319	9.636696	11.667997	12.079459	12.720569	13.097984	13.275562
8800	7.714509	8.871451	9.640834	11.675436	12.109099	12.737414	13.090841	13.290006
8900	7.567734	8.703279	9.654658	11.666168	12.097992	12.715438	13.121232	13.258227
9000	7.429902	8.671514	9.653774	11.65944	12.102293	12.75132	13.078403	13.264002
9100	7.3308525	8.582592	9.649413	11.664251	12.113799	12.721056	13.095465	13.252496
9200	7.1838245	8.518288	9.638774	11.653035	12.095857	12.717922	13.119179	13.29593
9300	6.87073	8.445296	9.634668	11.672791	12.109043	12.70624	13.080044	13.2979965
9400	6.610414	8.403587	9.625522	11.66662	12.111491	12.726778	13.080652	13.319157
9500	6.609101	8.208671	9.641608	11.655191	12.110648	12.709117	13.070157	13.296576
9600	6.6134186	8.054826	9.642705	11.648152	12.105747	12.737793	13.090638	13.25771
9700	6.639221	7.7462144	9.642469	11.652665	12.098218	12.739056	13.099708	13.276936
9800	6.656671	7.7583427	9.639599	11.671541	12.1062	12.713956	13.091249	13.251082
9900	6.6631804	7.7668824	9.639548	11.649368	12.099251	12.727064	13.076018	13.267246
10000	6.6628175	7.7824836	9.63997	11.650644	12.096322	12.716307	13.081858	13.264876
10100	7.2469134	8.401235	10.523149	12.572531	12.989198	13.592592	13.959877	14.126543
10200	7.2469134	8.401235	10.523149	12.572531	12.989198	13.592592	13.959877	14.126543
10300	7.2469134	8.401235	10.523149	12.572531	12.989198	13.592592	13.959877	14.126543
10400	7.2469134	8.401235	10.523149	12.572531	12.989198	13.592592	13.959877	14.126543
10500	7.2469134	8.401235	10.523149	12.572531	12.989198	13.592592	13.959877	14.126543
10600	7.2469134	8.401235	10.523149	12.572531	12.989198	13.592592	13.959877	14.126543
10700	7.2469134	8.401235	10.523149	12.572531	12.989198	13.592592	13.959877	14.126543
10800	7.2469134	8.401235	10.523149	12.572531	12.989198	13.592592	13.959877	14.126543
10900	7.2469134	8.401235	10.523149	12.572531	12.989198	13.592592	13.959877	14.126543
11000	7.2469134	8.401235	10.523149	12.572531	12.989198	13.592592	13.959877	14.126543
11100	7.2469134	8.401235	10.523149	12.572531	12.989198	13.592592	13.959877	14.126543
11200	7.2469134	8.401235	10.523149	12.572531	12.989198	13.592592	13.959877	14.126543
11300	7.2469134	8.401235	10.523149	12.572531	12.989198	13.592592	13.959877	14.126543
11400	7.2469134	8.401235	10.523149	12.572531	12.989198	13.592592	13.959877	14.126543
11500	7.2469134	8.401235	10.523149	12.572531	12.989198	13.592592	13.959877	14.126543
11600	7.2469134	8.401235	10.523149	12.572531	12.989198	13.592592	13.959877	14.126543
11700	7.2469134	8.401235	10.523149	12.572531	12.989198	13.592592	13.959877	14.126543
11800	7.2469134	8.401235	10.523149	12.572531	12.989198	13.592592	13.959877	14.126543
11900	7.2469134	8.401235	10.523149	12.572531	12.989198	13.592592	13.959877	14.126543
12000	7.2469134	8.401235	10.523149	12.572531	12.989198	13.592592	13.959877	14.126543
12100	7.2469134	8.401235	10.523149	12.572531	12.989198	13.592592	13.959877	14.126543
12200	7.2469134	8.401235	10.523149	12.572531	12.989198	13.592592	13.959877	14.126543
12300	7.2469134	8.401235	10.523149	12.572531	12.989198	13.592592	13.959877	14.126543
12400	7.2469134	8.401235	10.523149	12.572531	12.989198	13.592592	13.959877	14.126543
12500	7.2469134	8.401235	10.523149	12.572531	12.989198	13.592592	13.959877	14.126543
12600	7.2469134	8.401235	10.523149	12.572531	12.989198	13.592592	13.959877	14.126543
12700	7.2469134	8.401235	10.523149	12.572531	12.989198	13.592592	13.959877	14.126543
12800	7.2469134	8.401235	10.523149	12.572531	12.989198	13.592592	13.959877	14.126543
12900	7.2469134	8.401235	10.523149	12.572531	12.989198	13.592592	13.959877	14.126543
13000	7.2469134	8.401235	10.523149	12.572531	12.989198	13.592592	13.959877	14.126543
13100	7.2469134	8.401235	10.523149	12.572531	12.989198	13.592592	13.959877	14.126543
13200	7.2469134	8.401235	10.523149	12.572531	12.989198	13.592592	13.959877	14.126543
13300	7.2469134	8.401235	10.523149	12.572531	12.989198	13.592592	13.959877	14.126543
13400	7.2469134	8.401235	10.523149	12.572531	12.989198	13.592592	13.959877	14.126543
13500	7.2469134	8.401235	10.523149	12.572531	12.989198	13.592592	13.959877	14.126543
13600	7.2469134	8.401235	10.523149	12.572531	12.989198	13.592592	13.959877	14.126543
13700	7.2469134	8.401235	10.523149	12.572531	12.989198	13.592592	13.959877	14.126543
13800	7.2469134	8.401235	10.523149	12.572531	12.989198	13.592592	13.959877	14.126543
13900	7.2469134	8.401235	10.523149	12.572531	12.989198	13.592592	13.959877	14.126543
14000	7.2469134	8.401235	10.523149	12.572531	12.989198	13.592592	13.959877	14.126543
14100	7.2469134	8.401235	10.523149	12.572531	12.989198	13.592592	13.959877	14.126543
14200	7.2469134	8.401235	10.523149	12.572531	12.989198	13.592592	13.959877	14.126543
14300	7.2469134	8.401235	10.523149	12.572531	12.989198	13.592592	13.959877	14.126543
14400	7.2469134	8.401235	10.523149	12.572531	12.989198	13.592592	13.959877	14.126543
14500	7.2469134	8.401235	10.523149	12.572531	12.989198	13.592592	13.959877	14.126543
14600	7.2469134	8.401235	10.523149	12.572531	12.989198	13.592592	13.959877	14.126543
14700	7.2469134	8.401235	10.523149	12.572531	12.989198	13.592592	13.959877	14.126543
14800	7.2469134	8.401235	10.523149	12.572531	12.989198	13.592592	13.959877	14.126543
14900	7.2469134	8.401235	10.523149	12.572531	12.989198	13.592592	13.959877	14.126543
15000	7.2469134	8.401235	10.523149	12.572531	12.989198	13.592592	13.959877	14.126543


==> data/Quantization/bits_per_layer_layer1.txt <==
QLF	w_int_bits	w_frac_bits	b_int_bits	b_frac_bits	a_int_bits	a_frac_bits
0.5	4	1	4	1	4	4
0.1	4	1	4	3	4	5
0.05	4	9	4	6	3	6
0.01	4	9	4	7	3	6
0.005	4	10	4	7	3	7
0.001	4	10	4	9	3	8
0.0005	4	10	4	10	3	8
0.0001	4	12	4	11	3	10


==> data/Quantization/bits_per_layer_layer2.txt <==
QLF	w_int_bits	w_frac_bits	b_int_bits	b_frac_bits	a_int_bits	a_frac_bits	w_int_bits	w_frac_bits	b_int_bits	b_frac_bits	a_int_bits	a_frac_bits
0.5	4	1	4	1	4	4	4	1	4	1	8	1
0.1	4	1	4	3	4	5	4	1	4	3	8	1
0.05	4	9	4	6	3	6	4	7	4	5	3	6
0.01	4	9	4	7	3	6	4	8	4	7	3	7
0.005	4	10	4	7	3	7	4	9	4	7	3	7
0.001	4	10	4	9	3	8	4	9	4	8	3	8
0.0005	4	10	4	10	3	8	4	10	4	8	3	8
0.0001	4	12	4	11	3	10	4	10	4	9	3	9


==> data/Quantization/bits_per_layer_layer3.txt <==
QLF	w_int_bits	w_frac_bits	b_int_bits	b_frac_bits	a_int_bits	a_frac_bits	w_int_bits	w_frac_bits	b_int_bits	b_frac_bits	a_int_bits	a_frac_bits	w_int_bits	w_frac_bits	b_int_bits	b_frac_bits	a_int_bits	a_frac_bits
0.5	4	1	4	1	4	4	4	1	4	1	8	1	4	5	4	3	2	2
0.1	4	1	4	3	4	5	4	1	4	3	8	1	4	7	4	4	3	2
0.05	4	9	4	6	3	6	4	7	4	5	3	6	4	6	4	4	3	5
0.01	4	9	4	7	3	6	4	8	4	7	3	7	4	9	4	5	4	5
0.005	4	10	4	7	3	7	4	9	4	7	3	7	4	9	4	5	4	6
0.001	4	10	4	9	3	8	4	9	4	8	3	8	4	10	4	7	4	7
0.0005	4	10	4	10	3	8	4	10	4	8	3	8	4	10	4	8	5	7
0.0001	4	12	4	11	3	10	4	10	4	9	3	9	4	10	4	9	4	8


==> data/RTX_PyTorch_measurements.txt <==
symbols	throughput	latency  power
400	1.59E-03	0.27001	66
800	3.36E-03	0.27002	65
1600	6.80E-03	0.27004	71
3200	1.35E-02	0.26008	78
6400	2.70E-02	0.27016	82
12800	5.29E-02	0.27032	88
25600	1.06E-01	0.27064	92
51200	0.211851	0.213131	93
102400	4.18E-01	0.28256	99
204800	8.13E-01	0.28512	117
409600	1.61E+00	0.29024	150
819200	3.19E+00	0.31048	221
1638400	3.69E+00	0.33096	236
3276800	4.96E+00	0.37192	240
6553600	5.20E+00	0.56384	243
13107200	5.35E+00	2.19768	246
26214400	5.50E+00	5.45536	255
52428800	5.58E+00	13.42072	255


==> data/RTX_TRT_measurements.txt <==
symbols	throughput	latency  power
400 0.008993    0.08    128
1000    0.022411    0.08    127
2000    0.04422  0.07    128
4000    0.088465    0.07    126        
8000	0.179	7.02E-02	124
16000	0.358002	0.0704	122
32000	0.711736	0.0708	125
64000	1.268	0.0816	124
128000	3.233	0.0854	126.48
256000	5.56823	0.0863	141.45
512000	7.325	0.0728	161.56
1024000	8.407	0.0956	164
2048000	9.221353	0.1312	172
4096000	10.01	0.1924	175
8192000	11.097	0.3248	181
16384000	11.9487	0.5296	214
32768000	12.349	0.9192	233.48


==> data/i9_measurements.txt <==
symbols	throughput	latency  power
400	0.001496	0.31001	70.09
800	0.002996	0.32002	70.48
1600	5.79E-03	0.30004	71.2
3200	1.13E-02	0.31008	72
6400	2.19E-02	0.32016	73.12
12800	3.90E-02	0.35032	74.27
25600	6.55E-02	0.42064	76.55
51200	0.111284	0.47128  83.57
102400	1.76E-01	0.60256	92.92
204800	2.20E-01	1.03512	100.4
409600	2.07E-01	1.98024	101.17
819200	2.03E-01	3.97048	101.93
1638400	1.84E-01	9.04096	98.09
3276800	1.68E-01	19.46192	94
6553600	1.72E-01	36.68384	92.67
13107200	1.39E-01	83.47768	91.49
26214400	1.43E-01	163.04536	93.06
52428800	1.45E-01	320.03072	93.05


==> figures/framework_new_latex_style_svg-tex.pdf_tex <==
%% Creator: Inkscape 1.1.2 (0a00cf5339, 2022-02-04), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'framework_new_latex_style_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{685.65090624bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.29808224)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{framework_new_latex_style_svg-tex.pdf}}%
    \put(0.36359553,0.08795543){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$\ell_\mathrm{inst}$-LUT\end{tabular}}}}%
    \put(0.39854812,0.22021998){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}LUT Generator\end{tabular}}}}%
    \put(0.65276348,0.24659802){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Timing\\Model\end{tabular}}}}%
    \put(0.59977441,0.15386994){\color[rgb]{0.89019608,0.10588235,0.29803922}\makebox(0,0)[t]{\lineheight{0}\smash{\begin{tabular}[t]{c}$_\mathrm{Hardware}$\end{tabular}}}}%
    \put(0.34139143,0.2780283){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$_\mathrm{Python (offline)}$\end{tabular}}}}%
    \put(0.34139142,0.1527504){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$_\mathrm{FPGA (online)}$\end{tabular}}}}%
    \put(0.20362639,0.04217382){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$\mathrm{In}_\mathrm{stream}$\end{tabular}}}}%
    \put(0.78582006,0.08067767){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$\mathrm{Out}_\mathrm{stream}$\end{tabular}}}}%
    \put(0.60274606,0.06973917){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}CNN-based\\Equalizer\end{tabular}}}}%
    \put(0.21653569,0.08813719){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$T_\mathrm{req}$\end{tabular}}}}%
    \put(0.59640102,0.12980523){\color[rgb]{0.89019608,0.10588235,0.29803922}\makebox(0,0)[t]{\lineheight{0}\smash{\begin{tabular}[t]{c}$_\mathrm{Awareness}$\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> figures/latency_new_latex_style_svg-tex.pdf_tex <==
%% Creator: Inkscape 1.1.2 (0a00cf5339, 2022-02-04), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'latency_new_latex_style_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{350.23203152bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.2327925)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{latency_new_latex_style_svg-tex.pdf}}%
    \put(0.2174216,0.02075632){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$t_\mathrm{init}$\end{tabular}}}}%
    \put(0.65344839,0.01963118){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$t_\mathrm{p}$\end{tabular}}}}%
    \put(0.21309797,0.22422676){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$\frac{\log_2(N_\mathrm{i}) \cdot \ell_\mathrm{ol}}{2 \cdot V_\mathrm{p}}$\end{tabular}}}}%
    \put(0.18296375,0.13477353){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$\frac{\ell_\mathrm{ol}}{2 \cdot V_\mathrm{p}}$\end{tabular}}}}%
    \put(0.09184814,0.19212786){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$I_4$\end{tabular}}}}%
    \put(0.09192356,0.1481287){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$I_3$\end{tabular}}}}%
    \put(0.09239237,0.09918711){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$I_2$\end{tabular}}}}%
    \put(0.09276743,0.05485824){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$I_1$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{latency_new_latex_style_svg-tex.pdf}}%
  \end{picture}%
\endgroup%


==> readme.txt <==
Dear LLNCS user,

The files in this directory belong to the LaTeX2e package for
Lecture Notes in Computer Science (LNCS) of Springer-Verlag.

It consists of the following files:

  readme.txt         this file

  history.txt        the version history of the package

  llncs.cls          the LaTeX2e document class

  samplepaper.tex    a sample paper
  fig1.eps           a figure used in the sample paper

  llncsdoc.pdf       the documentation of the class (PDF version)

  splncs04.bst       current LNCS BibTeX style with alphabetic sorting

